Strong lensing constraints on primordial black holes as a dark matter candidate

Dark matter could comprise, at least in part, primordial black holes (PBH). To test this hypothesis, we present an approach to constrain the PBH mass ($M_{\rm{PBH}}$) and mass fraction ($f_{\rm{PBH}}$) from the flux ratios of quadruply imaged quasars. Our approach uses an approximate Bayesian computation (ABC) forward modeling technique to directly sample the posterior distribution of $M_{\rm{PBH}}$ and $f_{\rm{PBH}}$, while marginalizing over the subhalo mass function amplitude, spatial distribution, and the size of the lensed source. We apply our method to 11 quadruply-imaged quasars and derive a new constraint on the intermediate-mass area of PBH parameter space $10^4 $M$_{\odot}<M_{\rm{PBH}}<10^6$M$_\odot$. We obtain an upper limit $f_{\mathrm{PBH}}<0.17$ (95\% C.L.). This constraint is independent of all other previously published limits.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
